Bend 3d Mixed Virtual Element Method for Elliptic Problems

In this study, we propose a virtual element scheme to solve the Darcy problem in three physical dimensions. The main novelty, here proposed, is that curved elements are naturally handled without any degradation of the solution accuracy. In fact, in presence of curved boundaries, or internal interfaces, the geometrical error introduced by planar approximations may dominate the convergence rate limiting the benefit of high-order approximations. We consider the Darcy problem in its mixed form to directly obtain, with our numerical scheme, accurate and mass conservative fluxes without any post-processing. An important step to derive this new scheme is the actual computation of polynomials over curved polyhedrons, here presented and discussed. Finally, we show the theoretical analysis of the scheme as well as several numerical examples to support our findings

==> dati/mixed3dGNCS/exe1/dataXL2Pre.txt <==
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02


==> dati/mixed3dGNCS/exe1/dataXL2Vel.txt <==
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02
   5.8357800e-01   3.5069800e-01   1.7553700e-01   8.7759300e-02


==> dati/mixed3dGNCS/exe1/dataYL2Pre.txt <==
   6.9590009e-05   9.0757893e-06   5.6967340e-07   3.5589661e-08
   1.9874524e-03   4.3132027e-04   5.4088634e-05   6.7589534e-06
   3.4056328e-02   1.2298909e-02   3.0813238e-03   7.7016947e-04
   1.0699600e-04   1.6565000e-05   9.7028500e-07   6.0558000e-08
   4.3342200e-03   1.5219300e-03   3.7681600e-04   9.3986100e-05
   1.5719100e-03   3.2092100e-04   3.8963500e-05   4.8294000e-06
   4.6292000e-03   1.5561200e-03   3.7884500e-04   9.4110800e-05
   2.3960700e-02   8.0334400e-03   1.9221000e-03   4.7433500e-04
   2.4436200e-02   8.1873900e-03   1.9593800e-03   4.8360000e-04


==> dati/mixed3dGNCS/exe1/dataYL2Vel.txt <==
   6.9590009e-05   9.0757893e-06   5.6967340e-07   3.5589661e-08
   1.9874524e-03   4.3132027e-04   5.4088634e-05   6.7589534e-06
   3.4056328e-02   1.2298909e-02   3.0813238e-03   7.7016947e-04
   1.3770500e-04   2.0524000e-05   1.2962200e-06   7.8399000e-08
   6.5317400e-03   2.3189600e-03   5.7521000e-04   1.4337300e-04
   1.8501600e-03   3.9772800e-04   4.8612900e-05   5.9876400e-06
   6.7450100e-03   2.3450000e-03   5.7643600e-04   1.4340000e-04
   1.4332600e-02   5.1632900e-03   1.2768000e-03   3.1778000e-04
   1.5776200e-02   5.6642300e-03   1.4002000e-03   3.4854400e-04


==> dati/mixed3dGNCS/exe2/deg/dataXL2Pre.txt <==
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01


==> dati/mixed3dGNCS/exe2/deg/dataXL2Vel.txt <==
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01
   1.3255800e+00   6.8124000e-01   3.4299300e-01   1.7179500e-01


==> dati/mixed3dGNCS/exe2/deg/dataYL2Pre.txt <==
   3.0876195e-02   2.1537761e-03   1.3840157e-04   8.7104798e-06
   2.3292592e-01   3.1615527e-02   4.0351136e-03   5.0702755e-04
   1.7571623e+00   4.6408794e-01   1.1764420e-01   2.9513522e-02
   2.1962300e-01   1.4281600e-02   9.3676900e-04   6.4723200e-05
   2.1438600e-01   2.5279000e-02   5.0660800e-03   1.2170100e-03
   4.6192500e-01   6.2178300e-02   8.1790800e-03   1.0469500e-03
   4.6303100e-01   6.4589900e-02   9.5842900e-03   1.6091500e-03
   7.8083600e-01   3.5314700e-01   7.9118700e-02   1.7252700e-02
   1.5318800e+00   3.9962700e-01   7.2984200e-02   1.4556800e-02


==> dati/mixed3dGNCS/exe2/deg/dataYL2Vel.txt <==
   3.0876195e-02   2.1537761e-03   1.3840157e-04   8.7104798e-06
   2.3292592e-01   3.1615527e-02   4.0351136e-03   5.0702755e-04
   1.7571623e+00   4.6408794e-01   1.1764420e-01   2.9513522e-02
   2.5396700e-01   2.5923000e-02   1.8677700e-03   1.0017600e-04
   2.8862100e-01   4.0076300e-02   8.4366400e-03   2.5518100e-03
   4.5254700e-01   6.8241400e-02   8.5527600e-03   1.0593700e-03
   4.1749600e-01   7.0902200e-02   1.0652100e-02   2.1317500e-03
   5.9421900e-01   2.3505600e-01   6.2268500e-02   1.5493900e-02
   5.7203800e-01   2.2652200e-01   6.1633800e-02   1.5431900e-02


==> dati/mixed3dGNCS/exe2/tria/dataXL2Pre.txt <==
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02


==> dati/mixed3dGNCS/exe2/tria/dataXL2Vel.txt <==
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02
   6.8124000e-01   3.4299300e-01   1.1456700e-01   8.5934900e-02


==> dati/mixed3dGNCS/exe2/tria/dataYL2Pre.txt <==
   2.1537761e-03   1.3840157e-04   1.7228131e-06   5.4535375e-07
   3.1615527e-02   4.0351136e-03   1.5037603e-04   6.3461265e-05
   4.6408794e-01   1.1764420e-01   1.3125597e-02   7.3848070e-03
   8.8491900e-03   6.5211400e-04   8.0242800e-06   2.5542900e-06
   2.2182300e-02   4.9504200e-03   5.3235000e-04   2.9850400e-04
   4.7953100e-02   6.3124600e-03   2.3694400e-04   9.9959900e-05
   5.1356300e-02   7.9639700e-03   5.8161500e-04   3.1437200e-04
   3.3828000e-01   6.7123600e-02   6.0658900e-03   3.3418900e-03
   3.2942100e-01   6.0526000e-02   4.9973400e-03   2.7149000e-03


==> dati/mixed3dGNCS/exe2/tria/dataYL2Vel.txt <==
   2.1537761e-03   1.3840157e-04   1.7228131e-06   5.4535375e-07
   3.1615527e-02   4.0351136e-03   1.5037603e-04   6.3461265e-05
   4.6408794e-01   1.1764420e-01   1.3125597e-02   7.3848070e-03
   1.1606000e-02   7.9933400e-04   9.8287600e-06   3.0645500e-06
   2.9329400e-02   8.0022900e-03   1.3191000e-03   8.3751200e-04
   5.4034800e-02   6.8409300e-03   2.5115700e-04   1.0571900e-04
   5.7889500e-02   9.7665900e-03   1.1657600e-03   7.2783700e-04
   2.0035400e-01   5.1708100e-02   5.7562900e-03   3.2341600e-03
   1.8973800e-01   4.7067500e-02   5.3716400e-03   2.9965000e-03

